Search for carbon stars and DZ white dwarfs in SDSS spectra survey through machine learning

Carbon stars and DZ white dwarfs are two types of rare objects in the Galaxy. In this paper, we have applied the label propagation algorithm to search for these two types of stars from Data Release Eight (DR8) of the Sloan Digital Sky Survey (SDSS), which is verified to be efficient by calculating precision and recall. From nearly two million spectra including stars, galaxies and QSOs, we have found 260 new carbon stars in which 96 stars have been identified as dwarfs and 7 identified as giants, and 11 composition spectrum systems (each of them consists of a white dwarf and a carbon star). Similarly, using the label propagation method, we have obtained 29 new DZ white dwarfs from SDSS DR8. Compared with PCA reconstructed spectra, the 29 findings are typical DZ white dwarfs. We have also investigated their proper motions by comparing them with proper motion distribution of 9,374 white dwarfs, and found that they satisfy the current observed white dwarfs by SDSS generally have large proper motions. In addition, we have estimated their effective temperatures by fitting the polynomial relationship between effective temperature and g-r color of known DZ white dwarfs, and found 12 of the 29 new DZ white dwarfs are cool, in which nine are between 6000K and 6600K, and three are below 6000K.

==> Table2.csv <==
PLATE-MJD-FIBERID
1329-52767-421
1675-53466-47
1802-53885-202
2167-53889-336
2201-53904-296
2275-53709-270
2347-53757-582
2347-53757-602
2531-54572-585
2674-54097-453
724-52238-547
1084-52591-226


==> Table3.csv <==
Catalog,u,g,r,i,z,j,h,k,pmRA,pmDEC,pmRA_err,pmDEC_err,class
SDSS J000023.28+560908.2,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,u
SDSS J000207.44+563755.1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,u
SDSS J000259.39-050155.2,17.56,16.34,15.83,15.68,15.63,NA,NA,NA,-19.94,-46.69,2.4,2.4,d
SDSS J000341.08+235537.0,22.04,19.24,17.33,16.63,16.07,NA,NA,NA,18.3,3.39,2.93,2.93,d
SDSS J002727.61+063935.0,18.88,17.99,17.54,17.4,17.32,16.49,16.23,16.23,14.5,-15.29,2.67,2.67,d
SDSS J003118.08-092857.7,19.48,18.09,17.46,17.28,17.16,NA,NA,NA,-4.99,-4.15,3.1,3.1,u
SDSS J003537.50-181514.5,17.1,16.16,15.73,15.55,15.44,NA,NA,NA,53.91,-21.78,2.32,2.32,d
SDSS J003608.80+145823.0,20.01,18.67,17.88,17.62,17.48,16.58,16.22,16.01,2.85,-5.52,3.23,3.23,u
SDSS J003701.42+251825.0,18.3,16.73,16.09,15.9,15.85,NA,NA,NA,14.01,9.16,2.29,2.29,d
SDSS J003954.70+135604.7,18.64,16.78,15.98,15.69,15.56,14.56,14.11,14.03,6.3,-0.43,2.73,2.73,u
SDSS J004801.93+000351.8,19.92,18.82,18.25,18.06,18.01,17.11,16.77,16.7,26.53,-9.17,3.01,3.01,d
SDSS J004926.14-004340.8,17.91,16.59,15.93,15.73,15.64,14.7,14.33,14.3,0.39,-9.51,2.53,2.53,g
SDSS J005253.14+004841.1,22.52,20.73,19.13,18.29,17.83,16.39,15.75,15.28,54.92,-13.51,4.27,4.27,d
SDSS J010049.43-010111.5,24.63,25.11,19.59,17.81,22.83,NA,NA,NA,NA,NA,NA,NA,u
SDSS J010511.16-095852.3,19.89,18.77,18.25,18.04,17.95,NA,NA,NA,21.97,-2.26,3.29,3.29,d
SDSS J010549.68-103013.7,19.15,18.13,17.63,17.48,17.42,NA,NA,NA,24.51,-11.22,3.04,3.04,d
SDSS J011535.66-103806.3,19.81,18.36,17.8,17.6,17.52,NA,NA,NA,2.27,-1.84,2.97,2.97,u
SDSS J015227.77+125357.5,19.3,17.75,17.09,16.82,16.65,15.72,15.26,15.21,6.33,0.85,2.69,2.69,u
SDSS J022949.14-080723.2,19.83,18.89,18.4,18.22,18.16,NA,NA,NA,10.51,-19.26,3.33,3.33,d
SDSS J023344.15+280215.9,24.07,21.65,19.78,18.88,18.33,NA,NA,NA,31.26,0.83,5.86,5.86,d
SDSS J023453.00-003432.2,19.07,17.26,16.49,16.25,16.11,15.11,NA,NA,-3.43,-4.86,2.76,2.76,u
SDSS J024631.44+481745.8,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,u
SDSS J031458.62+190659.1,19.97,18.36,17.57,17.3,17.11,NA,NA,NA,0.04,2.28,2.93,2.93,u
SDSS J031535.79-075358.5,20.99,18.66,17.65,17.33,17.12,NA,NA,NA,2.42,-2.3,3.24,3.24,u
SDSS J032556.03+163244.0,19.77,18.32,17.64,17.36,17.18,NA,NA,NA,1.46,-6.38,2.86,2.86,u
SDSS J032724.35+173712.0,20.51,18.89,18.11,17.86,17.68,NA,NA,NA,0.14,-4.45,3.12,3.12,u
SDSS J040711.55-051054.5,19.05,17.2,16.34,15.98,15.84,NA,NA,NA,6.63,1.17,3.12,3.12,u
SDSS J045141.80-055748.3,17.49,16.22,15.65,15.42,15.31,NA,NA,NA,5.16,-1.62,2.39,2.39,u
SDSS J050457.01-033349.3,17.61,16.6,16.11,15.95,15.91,15.06,14.68,14.58,11.93,-51.36,2.36,2.36,d
SDSS J053136.14+624849.1,20.55,19.31,18.55,18.23,18.08,NA,NA,NA,5.04,-19.68,4.89,4.89,d
SDSS J060722.04+243729.1,19.69,16.59,15.08,14.4,13.91,NA,NA,NA,-20.93,4.23,2.46,2.46,d
SDSS J061503.53+413113.7,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,u
SDSS J061941.92+405522.7,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,u
SDSS J062702.92+404059.2,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,u
SDSS J065133.07+413658.4,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,u
SDSS J065415.12+162147.5,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,u
SDSS J070559.75+290148.6,18.83,17.58,16.96,16.72,16.63,NA,NA,NA,5.43,-38.7,2.55,2.55,d
SDSS J072510.54+404433.0,18.15,16.46,15.68,15.41,15.29,NA,NA,NA,2.91,-8.87,2.42,2.42,g
SDSS J072756.50+062936.0,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,u
SDSS J073944.96+414225.9,19.82,18.62,18.07,17.85,17.8,NA,NA,NA,4.07,-6.93,2.76,2.76,u
SDSS J074006.31+210017.7,18.69,16.09,15.14,14.82,14.63,NA,NA,NA,3.6,0.58,2.67,2.67,u
SDSS J074144.91+645640.9,20.32,19.07,18.49,18.24,18.22,NA,NA,NA,23.78,-13.2,3.04,3.04,d
SDSS J074620.01+301100.4,23.55,21.08,19.32,18.49,18.05,NA,NA,NA,8.87,4.74,4.92,4.92,u
SDSS J074823.36+491210.8,22.65,20.97,19.51,20.01,22.83,NA,NA,NA,NA,NA,NA,NA,u
SDSS J074849.26+171653.6,19.98,16.71,15.57,15.15,14.89,NA,NA,NA,0.51,0.91,2.55,2.55,u
SDSS J075135.88+414909.9,19.54,17.72,16.92,16.67,16.55,NA,NA,NA,-3.73,0.5,2.52,2.52,u
SDSS J075254.26+283431.0,19.37,17.81,17.01,16.73,16.57,15.55,15.11,14.96,1.58,-6.75,2.98,2.98,u
SDSS J075525.41+280643.6,19.68,18.04,17.29,16.98,16.88,15.94,15.47,15.4,7.72,-14.6,2.97,2.97,d
SDSS J080036.04+192506.5,18.48,17.58,17.2,17.06,17.02,16.24,15.92,15.89,2.54,-18.53,2.4,2.4,d
SDSS J080638.28+185735.7,19.33,17.97,17.33,17.09,16.97,NA,NA,NA,27.69,-37.01,2.47,2.47,d
SDSS J081334.92+305527.3,18.48,16.75,16,15.74,15.64,NA,NA,NA,-2.36,-7.68,2.74,2.74,u
SDSS J081846.47+304139.9,18.19,16.82,16.22,16.01,15.9,NA,NA,NA,-1.71,-35.11,2.73,2.73,d
SDSS J082057.00+401352.0,19.12,17.63,16.9,16.68,16.57,NA,NA,NA,4.06,-1.72,2.91,2.91,u
SDSS J082158.53+664444.3,18.81,17.12,16.34,16.12,16.04,NA,NA,NA,1.52,5.86,2.63,2.63,u
SDSS J082820.36+391245.1,19.41,18.05,17.36,17.13,17.03,NA,NA,NA,-0.04,-0.76,2.87,2.87,u
SDSS J082849.07+163634.7,17.91,16.85,16.28,16.1,16.05,15.2,14.95,14.71,16.31,-55.03,2.53,2.53,d
SDSS J083120.64+365637.0,19.22,17.78,17.09,16.87,16.8,NA,NA,NA,-3.82,-3.97,2.8,2.8,u
SDSS J083711.41+053340.5,18.44,16.98,16.3,16.08,15.96,15,14.62,14.53,15.91,-20.56,2.57,2.57,d
SDSS J083745.89+461248.6,19.64,18.15,17.39,17.07,16.91,NA,NA,NA,-0.04,-1.05,2.98,2.98,u
SDSS J083913.53+052800.0,19.34,17.63,17,16.76,16.6,15.64,15.18,15.11,0,-0.75,2.72,2.72,u
SDSS J084100.75+352312.7,20.48,17.8,16.42,15.97,15.66,NA,NA,NA,8.59,-11.19,2.75,2.75,d
SDSS J085621.72+612403.0,20.02,18.27,17.46,17.2,17.04,NA,NA,NA,0.49,-2.12,2.94,2.94,u
SDSS J090034.31+034421.4,19.74,18.56,18.04,17.9,17.8,17.01,16.62,16.54,-3.02,-8.97,3.14,3.14,u
SDSS J091626.24+264050.8,18,17.08,16.63,16.5,16.46,NA,NA,NA,-5.31,-26.87,2.65,2.65,d
SDSS J092155.03+230946.4,18.12,16.89,16.31,16.08,16,NA,NA,NA,-2.08,-16.28,2.42,2.42,d
SDSS J092826.94+105718.2,18.72,17.71,17.21,17.02,16.95,16.08,15.75,15.68,-9.25,-7.27,2.82,2.82,d
SDSS J092843.71+201946.9,18.36,17.09,16.51,16.3,16.2,NA,NA,NA,-3.21,-9.76,2.38,2.38,g
SDSS J093031.24+240717.2,18.2,16.84,16.21,15.98,15.87,NA,NA,NA,-5.54,-6.74,2.35,2.35,u
SDSS J093053.09+313831.3,23.32,20.37,18.34,17.46,16.97,15.52,14.86,14.38,-24.37,-5.71,3.19,3.19,d
SDSS J093410.18+431922.9,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,u
SDSS J093437.88+160659.8,19.08,17.8,17.18,17.01,16.96,NA,NA,NA,4.08,-10.26,2.73,2.73,d
SDSS J093701.35+084301.0,19.43,17.08,15.95,15.64,15.41,14.28,13.72,13.57,-3.49,5.35,2.68,2.68,u
SDSS J093716.51+533313.5,22.53,19.69,18.11,17.5,17.13,NA,NA,NA,-1.05,-13.88,3.38,3.38,d
SDSS J093756.75+530204.3,19.4,18.36,17.9,17.74,17.75,NA,NA,NA,0.28,-10.08,3.06,3.06,u
SDSS J093806.21+394710.8,19.09,17.55,16.82,16.55,16.43,NA,NA,NA,1.57,-4.07,2.7,2.7,u
SDSS J094017.44+370247.3,18.84,17.39,16.73,16.5,16.39,NA,NA,NA,5.36,-40.44,2.71,2.71,d
SDSS J094052.43+380855.4,18.31,16.92,16.26,16.01,15.9,NA,NA,NA,0.14,-2.24,2.64,2.64,u
SDSS J095409.87+531046.9,19.06,16.34,15.43,15.1,14.87,NA,NA,NA,0.23,-1.44,2.63,2.63,u
SDSS J095613.80+014516.4,19.55,17.12,16.2,15.88,15.72,14.61,14.06,13.96,-2.7,-5.91,2.72,2.72,u
SDSS J095719.17+433943.2,19.33,18,17.44,17.22,17.17,NA,NA,NA,-2.87,-3.13,2.89,2.89,u
SDSS J100059.86+442810.0,17.49,16.52,16.13,16.01,16,NA,NA,NA,6.03,-29.96,2.62,2.62,d
SDSS J100141.39+130717.4,18.24,17.2,16.79,16.65,16.56,15.74,15.19,15.24,-6.99,-10.45,2.45,2.45,d
SDSS J100337.53+125546.5,19.95,18.14,17.36,17.11,16.97,NA,NA,NA,-0.17,-0.12,2.68,2.68,u
SDSS J100704.96+204138.6,19.72,18.38,17.73,17.52,17.42,NA,NA,NA,4.83,-9.71,2.93,2.93,u
SDSS J100748.84+022432.1,20.97,18.31,17.36,17.05,16.87,15.67,NA,15.05,0.21,-2.29,3.12,3.12,u
SDSS J100826.41+350929.9,19.21,18.22,17.72,17.56,17.53,NA,NA,NA,-4.52,-20.71,2.94,2.94,d
SDSS J101133.69+221534.4,18.31,16.81,16.12,15.9,15.79,NA,NA,NA,-4.48,-52.34,2.55,2.55,d
SDSS J101154.37+551832.9,18.31,17.01,16.41,16.19,16.11,NA,NA,NA,-5.69,-1.54,2.83,2.83,u
SDSS J101233.91+551451.6,18.36,17.07,16.4,16.2,16.11,NA,NA,NA,1.25,-9.39,2.77,2.77,g
SDSS J101400.08+082122.8,19.57,18.03,17.29,17.08,16.99,16.06,15.64,15.55,-12.88,-30.67,2.67,2.67,d
SDSS J101556.42+205355.1,19.83,18.09,17.29,17.08,16.96,NA,NA,NA,-0.08,-1.72,2.82,2.82,u
SDSS J101801.86+073842.8,19.59,17.23,16.28,15.99,15.78,14.67,14.13,14.01,1.15,-0.96,2.8,2.8,u
SDSS J101817.34+270500.8,18.47,16.93,16.24,16.01,15.9,NA,NA,NA,-0.84,-2.18,2.56,2.56,u
SDSS J102201.61+432405.0,19.74,18.52,17.98,17.81,17.76,NA,NA,NA,-4.95,-5.23,3,3,u
SDSS J102510.86+080820.4,19.5,18.38,17.83,17.64,17.61,16.73,16.39,16.29,2.33,-23.1,3.08,3.08,d
SDSS J102528.20+165641.6,17.92,16.96,16.58,16.43,16.4,NA,NA,NA,-4.11,-39.41,2.35,2.35,d
SDSS J102634.06+411921.1,18.12,17.12,16.71,16.59,16.57,NA,NA,NA,-11.14,-17.75,2.6,2.6,d
SDSS J102830.50+271417.5,18.07,16.64,15.98,15.78,15.66,NA,NA,NA,2.49,-5.49,2.54,2.54,u
SDSS J103952.05+180323.9,20.61,25.11,19.27,19.17,19.32,NA,NA,NA,3.48,-73.93,3.06,3.06,d
SDSS J105200.91+151254.5,22.34,20.95,19.33,18.73,18.37,17.03,16.31,15.89,-33.29,-45.68,11.93,11.93,d
SDSS J105233.30+054319.1,20.98,18.14,16.65,16.2,15.92,14.65,14.03,13.84,-19.87,-4.45,2.77,2.77,d
SDSS J105530.84+152448.8,18.29,17.03,16.38,16.15,16.06,15.16,14.76,14.7,2.8,-4.52,2.4,2.4,u
SDSS J105633.38+405244.9,14.36,12.25,11.48,11.24,11.14,NA,NA,NA,NA,NA,NA,NA,u
SDSS J110415.13+034146.7,19.22,17.74,17.07,16.8,16.69,15.73,15.31,15.17,0,-5.09,2.92,2.92,u
SDSS J110524.18+035305.1,18.63,17.11,16.37,16.12,16,15.04,14.61,14.51,1.77,-2.02,2.72,2.72,u
SDSS J110837.71+033659.2,19.46,18.06,17.44,17.22,17.11,16.18,15.77,15.67,-4.09,-5.26,3.02,3.02,u
SDSS J111529.79+182038.0,18.55,17.62,17.19,17.04,17.03,NA,NA,NA,-17.58,-27.02,2.45,2.45,d
SDSS J111721.28+384859.4,17.8,16.83,16.36,16.2,16.18,NA,NA,NA,2.01,-45.93,2.62,2.62,d
SDSS J111819.63+163536.6,19.35,17.08,16.16,15.88,15.72,NA,NA,NA,-0.15,-3,2.37,2.37,u
SDSS J111922.74+104034.8,18.61,16.38,15.4,15.11,14.92,13.81,13.29,13.19,2.5,-2.1,2.46,2.46,u
SDSS J111928.50+383433.4,19.87,18.48,17.87,17.69,17.62,NA,NA,NA,-3.92,-1.66,2.99,2.99,u
SDSS J112012.14+174947.9,19.22,18.17,17.69,17.53,17.46,NA,NA,NA,-33.09,-11.42,2.55,2.55,d
SDSS J112113.10+161625.9,17.95,16.89,16.36,16.18,16.16,15.31,14.99,14.94,-9.98,-7.3,2.34,2.34,d
SDSS J112323.09+172415.1,19.56,16.36,15.12,14.7,14.43,NA,NA,NA,-3.71,-0.16,2.3,2.3,u
SDSS J112412.20+161330.3,19.28,17.97,17.36,17.14,17.04,16.07,15.7,15.63,-7.89,-0.54,2.43,2.43,u
SDSS J112448.29-070025.6,18.01,16.34,15.62,15.4,15.28,NA,NA,NA,-12.1,-3.52,2.38,2.38,d
SDSS J112741.88-014411.6,NA,NA,NA,NA,NA,16.56,16.11,16.05,NA,NA,NA,NA,u
SDSS J112748.92-083619.1,19.13,17.86,17.28,17.04,16.97,NA,NA,NA,1.6,-0.56,2.58,2.58,u
SDSS J113035.78+474950.5,18.82,17.83,17.34,17.19,17.13,NA,NA,NA,-3.83,-14.99,2.75,2.75,d
SDSS J113036.60-063729.8,18.71,17.33,16.74,16.54,16.41,NA,NA,NA,-4.84,-1.7,2.47,2.47,u
SDSS J113345.95-010040.0,23.73,20.11,18.44,17.92,17.78,16.47,15.79,15.38,2.4,-16.63,3.61,3.61,d
SDSS J113551.32+460726.4,19.02,17.73,17.2,17,16.9,NA,NA,NA,-3.18,-4.38,2.74,2.74,u
SDSS J113911.64+122028.0,19.68,18.09,17.35,17.1,16.99,16.01,15.58,15.43,-1.37,-2.82,2.76,2.76,u
SDSS J114518.90+062228.5,19.28,17.98,17.33,17.13,17.03,16.09,15.7,15.64,-0.56,-3.7,2.74,2.74,u
SDSS J114633.47+053728.1,19.43,18.11,17.57,17.38,17.32,16.44,16.01,15.96,-0.24,-0.61,2.95,2.95,u
SDSS J115116.37+131826.1,18.38,17.41,16.94,16.8,16.74,15.91,15.58,15.51,-5.25,-7.97,2.57,2.57,u
SDSS J115244.48+385856.3,21.41,18.99,17.4,16.78,16.4,NA,NA,NA,-8.55,15.8,2.98,2.98,d
SDSS J115344.05+113735.8,20.03,18.29,17.49,17.27,17.14,16.19,15.79,NA,-1.68,-1.28,2.86,2.86,u
SDSS J120419.05+493336.4,18.75,17.48,16.88,16.74,16.62,NA,NA,NA,-1.06,-5.88,2.86,2.86,u
SDSS J120712.16+114728.4,19.82,18.75,18.27,18.1,18.09,17.3,16.95,16.82,-4.02,-23,3.1,3.1,d
SDSS J121341.41+451920.0,23.76,20.47,18.59,17.85,17.46,NA,NA,NA,-129.48,-218.45,4.34,4.34,d
SDSS J121440.85+211544.3,18.85,17.71,17.22,17.18,17.09,NA,NA,NA,-14.66,-22.66,2.52,2.52,d
SDSS J121442.92+195355.8,17.25,15.89,15.19,14.96,14.9,NA,NA,NA,-19.96,-3.33,2.32,2.32,d
SDSS J121555.70-011445.8,19.07,17.95,17.49,17.3,17.27,16.38,16.09,16,-4.01,-4.99,3.19,3.19,u
SDSS J121836.27+064758.2,19.65,18.49,17.95,17.79,17.81,16.88,16.58,16.49,-6.6,-7.23,3.13,3.13,u
SDSS J122813.30+351501.2,18.24,16.85,16.21,16.04,15.99,NA,NA,NA,-3.86,-2.65,2.66,2.66,u
SDSS J123042.23+054017.8,17.81,16.55,16.01,15.8,15.71,14.75,14.36,14.29,0.17,-5.51,2.85,2.85,u
SDSS J123045.53+410943.9,20.92,18.57,16.68,15.94,15.5,NA,NA,NA,-1.85,-38.12,3.02,3.02,d
SDSS J123132.06+155739.3,18.19,16.4,15.65,15.4,15.28,14.23,13.81,13.73,-0.02,-5.79,2.72,2.72,u
SDSS J123558.08+143330.9,19.03,18,17.58,17.38,17.33,16.45,16.09,16.04,-11.35,-12.92,2.98,2.98,d
SDSS J125642.78+455148.7,17.56,16.49,16.01,15.88,15.82,NA,NA,NA,-11.78,-58.09,2.68,2.68,d
SDSS J125738.46+283455.8,19.78,16.41,15.11,14.58,14.3,12.93,12.29,12.11,0.41,-1.07,2.6,2.6,u
SDSS J125754.07+195942.3,18.46,17.23,16.62,16.44,16.32,NA,NA,NA,-6.51,-5.15,2.67,2.67,u
SDSS J125835.14+104545.6,18.98,17.55,16.91,16.71,16.64,15.7,15.36,15.29,-29.61,-4.35,2.64,2.64,d
SDSS J130140.72+214601.3,19.03,17.95,17.44,17.29,17.16,NA,NA,NA,-27.22,-8.53,2.82,2.82,d
SDSS J130908.63+115018.9,19.85,16.9,15.95,15.68,15.39,14.2,NA,13.53,-3.91,-3.41,2.71,2.71,u
SDSS J131406.47+593427.9,18.56,17.27,16.68,16.48,16.4,NA,NA,NA,-6.02,-1.14,2.71,2.71,u
SDSS J131919.44-000943.1,19.28,17.84,17.2,17,16.91,15.96,15.57,15.53,1.37,0.24,3.15,3.15,u
SDSS J132103.59+374240.8,24.73,21.07,19.29,18.58,18.21,NA,NA,NA,-25.65,-22.12,3.33,3.33,d
SDSS J132221.72+322124.4,19.3,17.94,17.32,17.09,17.01,16.08,15.66,15.63,-2.81,1.26,2.49,2.49,u
SDSS J132312.60+233252.5,17.93,16.37,15.66,15.44,15.35,14.4,14.01,13.92,-12.11,1.75,2.34,2.34,d
SDSS J132905.65+224749.4,18.64,17.67,17.25,17.09,17.06,16.26,15.99,15.87,-19.03,-22.88,2.52,2.52,d
SDSS J133947.10+481806.0,12.83,10.12,9.11,8.89,8.85,NA,NA,NA,NA,NA,NA,NA,u
SDSS J134020.33+082638.4,19.84,18.4,17.77,17.52,17.37,16.43,16,15.9,-1.92,-5.76,2.99,2.99,u
SDSS J134046.67+534412.4,13.04,10.47,9.38,9.07,9.83,NA,NA,NA,NA,NA,NA,NA,u
SDSS J134109.77+540025.5,13.91,11.2,10.13,9.83,10.34,NA,NA,NA,NA,NA,NA,NA,u
SDSS J134331.38+282318.7,19.96,18.84,18.33,18.13,18.06,17.24,16.86,16.68,-11.72,-7.57,2.92,2.92,d
SDSS J134846.02+483443.2,13.08,10.69,9.69,9.41,10.17,NA,NA,NA,NA,NA,NA,NA,u
SDSS J134943.78+422956.3,18.93,17.73,17.18,17,16.91,NA,NA,NA,-1.9,4.19,2.63,2.63,u
SDSS J135240.22+193941.0,19.76,18.63,18.12,17.96,17.91,NA,NA,NA,2.24,-18.3,2.91,2.91,d
SDSS J135240.28+475457.0,14.12,11.62,10.69,10.38,10.4,NA,NA,NA,NA,NA,NA,NA,u
SDSS J135651.48-083038.0,16.89,15.24,14.51,14.27,14.15,NA,NA,NA,-3.03,3.15,2.58,2.58,u
SDSS J140237.09+430326.4,22.2,19.69,18.2,17.72,17.4,NA,NA,NA,-23.11,-5.83,3.4,3.4,d
SDSS J140936.97+364339.3,17.32,16.2,15.86,15.73,15.72,14.95,14.54,14.6,-7.36,-3.13,2.4,2.4,g
SDSS J141657.45+082221.0,17.81,16.8,16.36,16.24,16.17,15.37,15.05,15.02,-22.98,-62.56,2.63,2.63,d
SDSS J142239.51+463842.1,18.98,17.77,17.18,16.98,16.88,NA,NA,NA,-1.67,3.94,2.55,2.55,u
SDSS J142255.61+095738.3,18.89,17.36,16.67,16.46,16.34,15.42,15.03,14.97,-1.07,-7.64,2.5,2.5,u
SDSS J142313.46+094656.4,19.32,18.05,17.49,17.3,17.22,16.32,15.91,15.89,-3.82,-1.4,2.6,2.6,u
SDSS J143024.79+560848.9,17.61,16.35,15.78,15.59,15.56,NA,NA,NA,-24.15,-13.47,2.61,2.61,d
SDSS J144107.98+104651.9,18.62,17.38,16.87,16.7,16.67,15.8,15.45,15.42,-7.33,-12.84,2.49,2.49,d
SDSS J145002.83+394954.7,19.43,17.93,17.28,17.05,16.98,NA,NA,NA,2.77,-1.21,2.65,2.65,u
SDSS J145005.60+102833.8,18.57,17.4,16.91,16.72,16.67,15.76,15.41,15.32,-11.29,-8.26,2.7,2.7,d
SDSS J145334.52+340228.7,18.83,16.88,16.06,15.8,15.67,NA,NA,NA,-1.35,-6.5,2.77,2.77,u
SDSS J145426.19+410215.1,19.74,18.39,17.83,17.63,17.54,NA,NA,NA,-2.46,-1.65,3.03,3.03,u
SDSS J145513.89+322743.1,17.99,17.04,16.64,16.5,16.45,15.67,15.38,15.35,-18.2,-49.75,2.76,2.76,d
SDSS J145530.37+085136.8,18.2,16.74,16.15,15.9,15.79,14.86,14.47,14.38,0.33,-11.76,2.62,2.62,d
SDSS J145544.88+240431.3,18.59,17.31,16.66,16.45,16.36,NA,NA,NA,-4.32,-48.65,2.41,2.41,d
SDSS J145659.81+113855.4,19.14,17.95,17.38,17.19,17.09,16.2,15.81,15.81,3.42,-2.75,2.8,2.8,u
SDSS J145829.44+124227.8,19.1,17.76,17.19,17,16.92,16.02,15.66,15.62,-3.65,-3.85,2.69,2.69,u
SDSS J150002.71+314519.0,18.35,17,16.45,16.29,16.22,15.41,15.06,14.95,-7.08,-15.96,2.7,2.7,d
SDSS J150005.83-003333.8,19.21,18.11,17.61,17.4,17.34,16.44,16.09,15.97,-29.17,14.08,3.4,3.4,d
SDSS J150526.01+450258.4,20.64,18.23,17.23,16.89,16.67,NA,NA,NA,4.25,-1.61,3.01,3.01,u
SDSS J151900.95+523150.8,16.89,15.66,15.1,14.93,14.9,NA,NA,NA,-31.94,-72.68,2.72,2.72,d
SDSS J152126.52+072547.4,18.31,16.83,16.18,15.98,15.88,14.94,14.57,14.48,-1.29,-5.02,2.68,2.68,u
SDSS J152215.09+384014.5,18.77,17.01,16.31,16.06,15.97,NA,NA,NA,-6.91,-0.88,2.7,2.7,u
SDSS J153545.82+532200.7,19.66,18.03,17.32,17.1,16.99,NA,NA,NA,-6.42,0.01,3.07,3.07,u
SDSS J154734.39+141349.5,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,u
SDSS J155029.97+460902.9,18.33,17.23,16.68,16.51,16.42,NA,NA,NA,-9.05,-29.02,2.77,2.77,d
SDSS J155335.88+442142.3,19.38,18.08,17.48,17.27,17.17,NA,NA,NA,-0.41,-1.58,2.97,2.97,u
SDSS J155343.44+154924.4,23.03,20.51,18.61,17.84,17.43,NA,NA,NA,-12.9,1.38,3.1,3.1,d
SDSS J160309.57+045032.3,17.54,16.47,15.98,15.81,15.75,NA,NA,NA,-63.96,-6.58,2.6,2.6,d
SDSS J160311.88+530103.8,18.16,17.22,16.82,16.71,16.68,NA,NA,NA,-9.92,-15.79,2.87,2.87,d
SDSS J160330.82+053957.9,18.11,16.86,16.3,16.08,15.93,NA,NA,NA,-10.31,2.1,2.64,2.64,g
SDSS J160454.49+190102.6,19.6,18.22,17.6,17.43,17.34,NA,NA,NA,-5.86,-2.04,2.57,2.57,u
SDSS J161149.80+164405.5,19.4,17.85,17.15,16.93,16.81,NA,NA,NA,-16.84,-16.01,2.5,2.5,d
SDSS J161853.78+504800.8,18.38,17.31,16.74,16.57,16.53,NA,NA,NA,-19.78,-15.2,2.65,2.65,d
SDSS J161921.33+304932.5,18.17,17.16,16.69,16.53,16.48,15.66,15.36,15.31,-19.37,-17.76,2.52,2.52,d
SDSS J162622.90+113053.5,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,u
SDSS J162715.54+510141.1,19.89,18.4,17.77,17.58,17.47,NA,NA,NA,-2.96,-2.84,2.92,2.92,u
SDSS J163543.85+134430.0,22.39,20.36,19.86,18.86,18.78,NA,NA,NA,-11.85,-29.73,3.47,3.47,d
SDSS J164555.55+301023.5,19,17.94,17.44,17.27,17.21,16.38,16.07,16.04,-16.99,-33.71,2.9,2.9,d
SDSS J164736.12+344545.2,17.34,16.34,15.86,15.7,15.67,NA,NA,NA,-15.62,-34.7,2.65,2.65,d
SDSS J164909.77+220257.4,19.2,18.14,17.62,17.44,17.39,NA,NA,NA,-8.84,-18.14,2.9,2.9,d
SDSS J164917.27+303405.9,19.51,17.99,17.32,17.09,16.98,16.04,15.63,15.58,1.13,-3.85,2.66,2.66,u
SDSS J165004.37+122029.3,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,u
SDSS J165035.61+325214.4,18.78,17.5,16.89,16.7,16.58,NA,NA,NA,1.37,-4.65,2.77,2.77,u
SDSS J165056.91+320048.2,19.31,18.08,17.55,17.39,17.33,NA,NA,NA,-5.73,3.09,2.61,2.61,u
SDSS J165747.08+223630.3,19.98,18.54,17.87,17.64,17.52,NA,NA,NA,-0.65,-0.19,3.11,3.11,u
SDSS J172006.10+360735.9,17.54,15.87,15.15,14.85,14.75,NA,NA,NA,-2.66,-6.18,2.53,2.53,u
SDSS J172324.35+355946.1,19.9,18.33,17.66,17.46,17.33,NA,NA,NA,0.44,-6.36,2.82,2.82,u
SDSS J172838.96+263212.6,18.54,15.45,14.35,13.99,13.73,NA,NA,NA,-12.83,-4.74,2.39,2.39,d
SDSS J174718.53+241953.6,18.59,15.69,14.63,14.26,14.05,NA,NA,NA,3.19,1.6,2.4,2.4,u
SDSS J182915.02+202322.4,20.75,17.9,16.79,16.4,16.18,NA,NA,NA,-7.89,2.54,2.65,2.65,u
SDSS J185235.16+182705.6,20.54,17.2,15.85,15.25,14.84,NA,NA,NA,NA,NA,NA,NA,u
SDSS J185601.66+175117.9,19.74,16.41,15,14.42,14.01,NA,NA,NA,-1.21,-0.17,2.41,2.41,u
SDSS J185756.15+182235.5,19.96,16.73,15.27,14.59,14.09,NA,NA,NA,NA,NA,NA,NA,u
SDSS J185807.75+491145.5,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,u
SDSS J190321.40+484710.4,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,u
SDSS J190328.44+484526.4,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,u
SDSS J190414.15+382211.9,18.94,15.81,14.61,14.22,13.92,NA,NA,NA,-1.2,-0.58,2.47,2.47,u
SDSS J190554.87+482239.8,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,u
SDSS J190735.80+381225.2,19,16.16,15.1,14.76,14.55,NA,NA,NA,-3.11,-2.18,2.53,2.53,u
SDSS J190752.37+503012.1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,u
SDSS J190853.11+383129.1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,u
SDSS J190918.54+380156.7,18.89,15.93,14.83,14.44,14.17,NA,NA,NA,-2.31,-1.46,2.53,2.53,u
SDSS J191339.95+392112.1,19.78,16.77,15.58,15.19,14.92,NA,NA,NA,-3.82,-2.26,2.38,2.38,u
SDSS J192039.23+374437.2,18.58,15.5,14.39,14,13.7,NA,NA,NA,NA,NA,NA,NA,u
SDSS J192045.18+374433.9,18.74,15.58,14.41,13.99,13.67,NA,NA,NA,2.79,26.01,2.46,2.46,d
SDSS J192045.33+374717.9,18.3,15.25,14.14,13.77,13.42,NA,NA,NA,-4.9,14.32,2.46,2.46,d
SDSS J192057.72+374901.2,19.16,16.14,14.98,14.57,14.31,NA,NA,NA,NA,NA,NA,NA,u
SDSS J192058.52+375008.0,19.83,17.13,16.12,15.79,15.56,NA,NA,NA,3.35,6.01,2.58,2.58,u
SDSS J192126.99+375010.9,19.98,17.25,16.2,15.87,15.64,NA,NA,NA,-0.1,2.49,2.6,2.6,u
SDSS J195424.60+185303.2,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,u
SDSS J200856.31-124229.2,19.69,18.05,17.21,16.91,16.76,NA,NA,NA,15.45,-34.37,2.48,2.48,d
SDSS J201253.57-121836.0,18.99,17.27,16.52,16.21,15.99,NA,NA,NA,-4.1,0.3,2.35,2.35,u
SDSS J202423.17+121834.3,18.66,15.64,14.51,14.29,13.83,NA,NA,NA,-2.3,-0.42,2.49,2.49,u
SDSS J202557.13-133351.1,17.68,16.67,16.14,15.98,15.91,NA,NA,NA,18.62,-12.71,2.44,2.44,d
SDSS J202624.44-133011.9,19.01,17.69,16.98,16.66,16.62,NA,NA,NA,31,-7.26,2.55,2.55,d
SDSS J205202.31+151448.9,18.76,17.56,17.02,16.76,16.6,NA,NA,NA,-2.6,-4.18,2.58,2.58,u
SDSS J215928.18+461449.6,19.51,16.4,15.14,14.65,14.28,NA,NA,NA,0.7,1.46,2.35,2.35,u
SDSS J220110.40+051023.7,18.52,17.19,16.57,16.32,16.24,NA,NA,NA,-1.51,-9.49,2.52,2.52,g
SDSS J220131.14+461914.0,20.07,16.92,15.67,15.13,14.81,NA,NA,NA,0.93,-1.65,2.37,2.37,u
SDSS J220829.59+010140.9,18.94,17.9,17.39,17.19,17.13,16.28,15.97,15.84,0.04,-2.97,2.5,2.5,u
SDSS J223856.24+131713.9,19.25,18.08,17.55,17.34,17.26,NA,NA,NA,-6.67,-13.07,2.95,2.95,d
SDSS J224201.18-002121.6,17.43,16.12,15.54,15.34,15.3,14.37,14.04,14.03,13.14,-7.65,2.43,2.43,d
SDSS J224824.39-003256.9,20.63,18.43,17.49,17.19,16.98,15.95,15.46,15.39,-4.82,-0.67,2.78,2.78,u
SDSS J224829.52-000919.7,20.38,18.89,18.11,17.79,17.63,16.65,16.13,16.12,-0.48,2.33,3.07,3.07,u
SDSS J225126.36+002121.9,18.84,17.03,16.18,15.94,15.79,14.78,14.3,14.22,5.2,-3.28,2.57,2.57,u
SDSS J225507.96-011443.7,18.62,17.27,16.61,16.35,16.3,15.39,15.02,14.97,13.78,-31.86,2.66,2.66,d
SDSS J230052.92-091816.8,24.91,20.34,18.4,17.66,17.25,15.77,15.04,14.69,-10.78,-9.98,4.33,4.33,u
SDSS J233122.34-103236.1,18.52,17.08,16.43,16.18,16.1,NA,NA,NA,-0.41,-12.06,2.79,2.79,d
SDSS J233752.64+004429.9,19.41,18.04,17.43,17.23,17.13,16.18,15.82,15.79,4.01,-5.09,2.82,2.82,u
SDSS J234305.11+154013.0,20.71,17.93,16.46,15.94,15.59,14.41,13.76,13.59,34.36,-9.48,2.74,2.74,d
SDSS J234443.33+391723.3,18.51,16.03,15.06,14.71,14.46,NA,NA,NA,-6.89,-0.87,2.46,2.46,u
SDSS J235549.67+563918.1,16.08,12.88,11.69,11.18,10.76,NA,NA,NA,-2.75,-0.99,2.73,2.73,u
SDSS J235558.44+572627.2,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,u
SDSS J235607.82+562138.8,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,u
SDSS J235627.16+560722.4,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,u
SDSS J235911.81+573639.3,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,u
SDSS J145300.35+115842.6,19.44,18.06,17.47,17.27,17.22,16.32,15.92,15.92,0.88,-1.94,2.84,2.84,u


==> Table4.csv <==
Catalog,Plate,MJD,FiberID,u,g,i,r,z
013007.13+002635.3,697,52226,468,19.29,18.75,17.73,17.28,16.96
,400,51820,342,,,,,
080908.15+360128.9,892,52378,431,19.54,19.33,18.85,18.66,18.53
081157.14+143533.0,2270,53714,253,15.74,15.97,15.74,15.56,15.38
090302.86+385527.5,936,52705,536,17.89,18.18,17.87,17.51,17.29
,3149,54806,436,,,,,
101548.90+094649.8,1597,52999,135,18.42,17.81,16.84,16.46,16.22
103513.57+394743.4,1432,53003,434,19.70,19.41,18.67,18.19,17.95
103837.22+015058.5,505,52317,107,17.25,17.48,17.55,17.41,17.29
110747.05+154219.6,2491,53855,222,19.36,18.91,17.93,17.47,17.10
112813.94+125234.3,1606,53055,460,19.38,18.95,18.32,17.86,17.52
144910.15+301853.9,1843,53816,300,20.14,19.96,19.36,18.96,18.76
151905.96+500702.9,1166,52751,275,17.40,17.57,17.42,17.05,16.87
,3297,54941,53,,,,,



==> Table5.csv <==
Catalog,u,g,r,i,z,Teff,pmRa,pmDec,pmRaErr,pmDecErr,pm
004459.06+151821.7,20.15,19.44,19.14,19.05,19.11,6283,60.3,17.1,5.6,5.6,62.68
011759.82+002138.1,20.19,19.32,19.12,19.17,19.37,6732,NA,NA,NA,NA,NA
015008.55+135434.0,21.03,20.15,19.92,19.89,19.85,6581,81.62,-51.82,3.77,3.77,96.68
022509.10-001854.6,20.97,20.05,19.81,19.82,19.84,6534,22.1,-43.65,3.79,3.79,48.93
044812.62-004500.3,20.53,20.26,20.27,20.47,20.49,8320,14.52,-17.67,5.81,5.81,22.87
045059.87+002328.8,20.49,20.16,20.20,20.27,20.35,8649,5.44,-9.09,5.97,5.97,10.59
075647.77+335314.6,20.37,19.96,19.95,20.01,20.12,8118,-6.13,0.24,4.86,4.86,6.14
082346.01+201557.3,18.96,18.82,18.95,19.16,19.30,9856,-29.14,-27.11,3.23,3.23,39.80
083858.56+232252.9,20.19,19.21,18.86,18.82,18.83,6109,33.59,-24.81,3.3,3.3,41.76
084223.15+140616.0,19.29,18.31,18.17,18.27,18.44,7082,NA,NA,NA,NA,NA
093944.58+501917.6,23.00,19.95,19.48,19.50,19.68,5797,-2.93,-81.38,5.5,5.5,81.43
102438.05+101410.5,23.06,20.59,20.03,20.13,20.19,5639,-51.02,-4.5,4.82,4.82,51.22
104652.44+242438.7,18.71,18.05,17.81,17.78,17.79,6534,-67.89,-72.5,2.84,2.84,99.33
105826.61+314358.3,19.81,19.09,18.95,19.01,19.18,7082,16.93,-34.61,4.51,4.51,38.53
110234.21+021459.2,21.22,19.53,19.20,19.17,19.30,6175,-93.88,21.82,3.63,3.63,96.38
112144.65+390704.7,19.09,18.93,19.10,19.30,19.60,10522,-63.76,15.08,3.34,3.34,65.52
122254.08+233229.4,19.27,19.03,19.10,19.15,19.25,9012,-64.4,-37.23,2.93,2.93,74.38
122943.93+074311.8,23.31,20.42,20.07,20.07,20.33,6109,18.2,-0.17,5.01,5.01,18.20
134520.99+115357.7,22.64,19.92,19.39,19.45,19.54,5686,-118.85,73.75,3.71,3.71,139.87
140137.32+365909.9,19.94,18.81,18.53,18.52,18.55,6361,-24.33,-54.61,2.91,2.91,59.79
143132.08+484957.4,20.19,19.95,20.05,20.23,20.26,9413,-33.28,16.39,3.72,3.72,37.09
143411.15+470246.2,20.21,19.79,19.81,19.90,20.10,8426,-52.48,50.21,3.87,3.87,72.63
143641.81+295138.6,19.31,18.67,18.67,18.87,19.04,8217,2.49,-18.04,2.96,2.96,18.21
144804.49+104709.0,20.18,18.81,18.65,18.67,18.75,6957,45.78,-44.46,3.21,3.21,63.81
160429.81+183035.4,20.70,19.70,19.55,19.61,19.76,7019,-19.66,-51.43,3.16,3.16,55.06
161630.72+460030.1,19.48,18.76,18.51,18.49,18.59,6489,-160.45,53.26,3.34,3.34,169.06
161809.62+064924.2,20.07,19.91,19.99,20.14,20.21,9141,16.69,-60.72,5.15,5.15,62.97
162404.68+314114.2,19.87,19.45,19.61,19.70,19.88,10347,22.51,5.73,5.52,5.52,23.23
164744.71+263646.8,17.53,17.00,16.92,16.96,17.07,7506,-144.26,142.35,2.59,2.59,202.67

